An Arbitrary High Order and Positivity Preserving Method for the Shallow Water Equations

In this paper, we develop and present an arbitrary high order well-balanced finite volume WENO method combined with the modified Patankar Deferred Correction (mPDeC) time integration method for the shallow water equations. Due to the positivity-preserving property of mPDeC, the resulting scheme is unconditionally positivity preserving for the water height. To apply the mPDeC approach, we have to interpret the spatial semi-discretization in terms of production-destruction systems. Only small modifications inside the classical WENO implementation are necessary and we explain how it can be done. In numerical simulations, focusing on a fifth order method, we demonstrate the good performance of the new method and verify the theoretical properties.

==> IslandAtRest/CFL005_comparison.txt <==
  N     errorhDeC  errorhSSPRK  errorhmPDeC  timeDeC  timeSSPRK timemPDeC   time_ratioDeC time_ratioSSPRK 
  50     0.11160266620882697  0.11176330952278825   0.10731211049890946  55.534137   272.868354  40.287116000000005 0.7254477727816316  0.14764304987891708 
  100     0.03161024439018543  0.03160350803924625   0.03139285084540785  468.052008   1703.990574  391.94849300000004 0.8374037207420763  0.23001799363239908 
  200     0.009676527789104118  0.009556652688528792   0.008912909171806743  4051.259455   12109.062171  3571.781345 0.8816471481706175  0.29496762792696374 
  400     0.0025618141861553723  0.0025487144657253312   0.002190778103363442  19476.517827   74684.282533  20592.106984000002 1.057278676142687  0.2757220968803064 


==> IslandAtRest/CFL01_comparison.txt <==
  N     errorhDeC  errorhSSPRK  errorhmPDeC  timeDeC  timeSSPRK timemPDeC   time_ratioDeC time_ratioSSPRK 
  50     0.11083580833816893  0.11177879433191758   0.10739580340871001  28.524908999999997   6.925708  20.290215 0.7113156785180279  2.929695418865479 
  100     0.032155472818319646  0.031649749275515254   0.031392655311555884  376.037775   64.274035  190.353577 0.506208656829756  2.9615936979839526 
  200     0.009689024650436041  0.00967895757088538   0.00891325974607778  1830.134732   471.344174  1650.548209 0.90187251252057  3.5017897749596454 
  400     0.002565895551614106  0.00257070394766656   0.002190784282547245  10472.015449   3059.226917  11271.733529000001 1.0763671600652926  3.6845039072987475 


==> IslandAtRest/CFL02_comparison.txt <==
  N     errorhDeC  errorhSSPRK  errorhmPDeC  timeDeC  timeSSPRK timemPDeC   time_ratioDeC time_ratioSSPRK 
  50     0.11166956014295665  0.11118973954937043   0.10753962524518566  13.738184   4.406161  10.378209 0.7554280099902578  2.3553857882179066 
  100     0.03258356735927319  0.032141222400104086   0.0313922561791501  267.90232299999997   57.021975000000005  97.66955399999999 0.364571508400097  1.712840602241504 
  200     0.009805432664443755  0.009702088084398491   0.008913967110699517  1030.293145   362.656188  807.7181400000001 0.7839692459566933  2.227228341130636 
  400     0.0025919346727642017  0.002574498093158624   0.00219079922691316  5752.771404   2645.1406490000004  6262.755022 1.0886500752742234  2.3676453743084114 


==> IslandAtRest/CFL1_comparison.txt <==
  N     errorhDeC  errorhSSPRK  errorhmPDeC  timeDeC  timeSSPRK timemPDeC   time_ratioDeC time_ratioSSPRK 


==> IslandAtRest/DeC/CFL005/ErrorL1_0050_0015.dat <==
  0.11160266620882697       0.31760814709407248       0.33863166287353319     
 computational time
   55.534137000000001     
 minimum h
  -1.8000242942953132E-002


==> IslandAtRest/DeC/CFL005/ErrorL1_0100_0030.dat <==
   3.1610244390185428E-002  0.11025319788504830       0.11220652074884820     
 computational time
   468.05200800000000     
 minimum h
  -3.4062216972298074E-003


==> IslandAtRest/DeC/CFL005/ErrorL1_0200_0060.dat <==
   9.6765277891041179E-003   3.2489552133756525E-002   2.9777619171885837E-002
 computational time
   4051.2594549999999     
 minimum h
  -4.9765190031602459E-003


==> IslandAtRest/DeC/CFL005/ErrorL1_0400_0120.dat <==
   2.5618141861553723E-003   6.2348343362431616E-003   5.8740022492203567E-003
 computational time
   19476.517827000000     
 minimum h
  -3.9983942339336161E-003


==> IslandAtRest/DeC/CFL005/convergence.txt <==
    Nx            Ny       errh                       erru                     errv                      time
    50            15       0.11160266620882697       0.31760814709407248       0.33863166287353319       55.534137
    100           30       3.1610244390185428E-002  0.11025319788504830       0.11220652074884820        468.052
    200           60       9.6765277891041179E-003   3.2489552133756525E-002   2.9777619171885837E-002   4051.259454
    400           120      2.5618141861553723E-003   6.2348343362431616E-003   5.8740022492203567E-003   19476.5


==> IslandAtRest/DeC/CFL01/ErrorL1_0050_0015.dat <==
  0.11083580833816893       0.31661666722716264       0.33738279957359674     
 computational time
   28.524908999999997     
 minimum h
  -1.6299665721395143E-002


==> IslandAtRest/DeC/CFL01/ErrorL1_0100_0030.dat <==
   3.2155472818319646E-002  0.11194302611392264       0.11477775349283802     
 computational time
   376.03777500000001     
 minimum h
  -8.2242465866178473E-003


==> IslandAtRest/DeC/CFL01/ErrorL1_0200_0060.dat <==
   9.6890246504360410E-003   3.2764388288475180E-002   3.0395382228570696E-002
 computational time
   1830.1347320000000     
 minimum h
  -1.0093813696913085E-002


==> IslandAtRest/DeC/CFL01/ErrorL1_0400_0120.dat <==
   2.5658955516141058E-003   6.3454998498448500E-003   5.8956422904265157E-003
 computational time
   10472.015449000000     
 minimum h
  -5.6526533211794386E-003


==> IslandAtRest/DeC/CFL01/convergence.txt <==
    Nx            Ny       errh                       erru                     errv                      time
    50            15       0.11083580833816893       0.31661666722716264       0.33738279957359674       28.52490
    100           30       3.2155472818319646E-002  0.11194302611392264       0.11477775349283802         376.037775
    200           60       9.6890246504360410E-003   3.2764388288475180E-002   3.0395382228570696E-002   1830.134732
    400           120      2.5658955516141058E-003   6.3454998498448500E-003   5.8956422904265157E-003   10472.015449



==> IslandAtRest/DeC/CFL02/ErrorL1_0050_0015.dat <==
  0.11166956014295665       0.31875629860692439       0.34121085473417762     
 computational time
   13.738184000000000     
 minimum h
  -1.9067076584449984E-002


==> IslandAtRest/DeC/CFL02/ErrorL1_0100_0030.dat <==
   3.2583567359273188E-002  0.11215262010702873       0.11654753592803366     
 computational time
   267.90232299999997     
 minimum h
  -9.7574845512728194E-003


==> IslandAtRest/DeC/CFL02/ErrorL1_0200_0060.dat <==
   9.8054326644437546E-003   3.3242445323333952E-002   3.1232970663148570E-002
 computational time
   1030.2931450000001     
 minimum h
  -1.2103904438175753E-002


==> IslandAtRest/DeC/CFL02/ErrorL1_0400_0120.dat <==
   2.5919346727642017E-003   6.5387889973345589E-003   6.1379700134494859E-003
 computational time
   5752.7714040000001     
 minimum h
  -1.0786056423126812E-002


==> IslandAtRest/DeC/CFL02/convergence.txt <==
    Nx            Ny       errh                       erru                     errv                      time
    50            15       0.11166956014295665       0.31875629860692439       0.34121085473417762       13.738184
    100           30        3.2583567359273188E-002  0.11215262010702873       0.11654753592803366       267.902322
    200           60       9.8054326644437546E-003   3.3242445323333952E-002   3.1232970663148570E-002    1030.29314
    400           120      2.5919346727642017E-003   6.5387889973345589E-003   6.1379700134494859E-003    5752.771



==> IslandAtRest/DeC/CFL1/ErrorL1_0050_0015.dat <==
  0.11121714771717026       0.32888675150988628       0.34753621838922283     
 computational time
   3.6884869999999998     
 minimum h
  -2.5187173315385763E-002


==> IslandAtRest/DeC/CFL1/convergence.txt <==
    Nx            Ny       errh                       erru                     errv                      time
    50            15        0.11121714771717026       0.32888675150988628       0.34753621838922283      3.68848



==> IslandAtRest/SSPRK/CFL005/ErrorL1_0050_0015.dat <==
  0.11176330952278825       0.31642493849889297       0.33939017459135046     
 computational time
   272.86835400000001     
 minimum h
  -1.6232315547645332E-002


==> IslandAtRest/SSPRK/CFL005/ErrorL1_0100_0030.dat <==
   3.1603508039246248E-002  0.11016253246071611       0.11189966719766972     
 computational time
   1703.9905739999999     
 minimum h
  -1.1156155204797646E-004


==> IslandAtRest/SSPRK/CFL005/ErrorL1_0200_0060.dat <==
   9.5566526885287918E-003   3.2226259612396377E-002   2.9351816882220234E-002
 computational time
   12109.062171000000     
 minimum h
  -2.0984088777960359E-003


==> IslandAtRest/SSPRK/CFL005/ErrorL1_0400_0120.dat <==
   2.5487144657253312E-003   6.1919605213993497E-003   5.8042668131392562E-003
 computational time
   74684.282533000005     
 minimum h
  -3.8741582442118985E-003


==> IslandAtRest/SSPRK/CFL005/convergence.txt <==
   Nx              Ny             errh               erru           errv             time   
  50              15           0.11176330952278825       0.31642493849889297       0.33939017459135046   272.8683
 100             30           3.1603508039246248E-002  0.11016253246071611       0.11189966719766972     1703.99057
 200            60        9.5566526885287918E-003   3.2226259612396377E-002   2.9351816882220234E-002    12109.0621


==> IslandAtRest/SSPRK/CFL01/ErrorL1_0050_0015.dat <==
  0.11177879433191758       0.31654498442684886       0.33897656289176264     
 computational time
   6.9257080000000002     
 minimum h
  -1.6693125429929800E-002


==> IslandAtRest/SSPRK/CFL01/ErrorL1_0100_0030.dat <==
   3.1649749275515254E-002  0.11013020152502662       0.11257280891770895     
 computational time
   64.274034999999998     
 minimum h
  -4.5086245560809011E-003


==> IslandAtRest/SSPRK/CFL01/ErrorL1_0200_0060.dat <==
   9.6789575708853808E-003   3.2623656765164037E-002   2.9992435802840320E-002
 computational time
   471.34417400000001     
 minimum h
  -6.8130577151813178E-003


==> IslandAtRest/SSPRK/CFL01/ErrorL1_0400_0120.dat <==
   2.5707039476665599E-003   6.2654737336566273E-003   5.8920267470926654E-003
 computational time
   3059.2269170000000     
 minimum h
  -4.0154983130130245E-003


==> IslandAtRest/SSPRK/CFL01/MESH_CoordinateX.dat <==
CoordinateX
-4.98750000000000E+00
-4.96250000000000E+00
-4.93750000000000E+00
-4.91250000000000E+00
-4.88750000000000E+00
-4.86250000000000E+00
-4.83750000000000E+00
-4.81250000000000E+00
-4.78750000000000E+00
-4.76250000000000E+00
-4.73750000000000E+00
-4.71250000000000E+00
-4.68750000000000E+00
-4.66250000000000E+00
-4.63750000000000E+00
-4.61250000000000E+00
-4.58750000000000E+00
-4.56250000000000E+00
-4.53750000000000E+00
-4.51250000000000E+00
-4.48750000000000E+00
-4.46250000000000E+00
-4.43750000000000E+00
-4.41250000000000E+00
-4.38750000000000E+00
-4.36250000000000E+00
-4.33750000000000E+00
-4.31250000000000E+00
-4.28750000000000E+00
-4.26250000000000E+00
-4.23750000000000E+00
-4.21250000000000E+00
-4.18750000000000E+00
-4.16250000000000E+00
-4.13750000000000E+00
-4.11250000000000E+00
-4.08750000000000E+00
-4.06250000000000E+00
-4.03750000000000E+00
-4.01250000000000E+00
-3.98750000000000E+00
-3.96250000000000E+00
-3.93750000000000E+00
-3.91250000000000E+00
-3.88750000000000E+00
-3.86250000000000E+00
-3.83750000000000E+00
-3.81250000000000E+00
-3.78750000000000E+00
-3.76250000000000E+00
-3.73750000000000E+00
-3.71250000000000E+00
-3.68750000000000E+00
-3.66250000000000E+00
-3.63750000000000E+00
-3.61250000000000E+00
-3.58750000000000E+00
-3.56250000000000E+00
-3.53750000000000E+00
-3.51250000000000E+00
-3.48750000000000E+00
-3.46250000000000E+00
-3.43750000000000E+00
-3.41250000000000E+00
-3.38750000000000E+00
-3.36250000000000E+00
-3.33750000000000E+00
-3.31250000000000E+00
-3.28750000000000E+00
-3.26250000000000E+00
-3.23750000000000E+00
-3.21250000000000E+00
-3.18750000000000E+00
-3.16250000000000E+00
-3.13750000000000E+00
-3.11250000000000E+00
-3.08750000000000E+00
-3.06250000000000E+00
-3.03750000000000E+00
-3.01250000000000E+00
-2.98750000000000E+00
-2.96250000000000E+00
-2.93750000000000E+00
-2.91250000000000E+00
-2.88750000000000E+00
-2.86250000000000E+00
-2.83750000000000E+00
-2.81250000000000E+00
-2.78750000000000E+00
-2.76250000000000E+00
-2.73750000000000E+00
-2.71250000000000E+00
-2.68750000000000E+00
-2.66250000000000E+00
-2.63750000000000E+00
-2.61250000000000E+00
-2.58750000000000E+00
-2.56250000000000E+00
-2.53750000000000E+00
-2.51250000000000E+00
-2.48750000000000E+00
-2.46250000000000E+00
-2.43750000000000E+00
-2.41250000000000E+00
-2.38750000000000E+00
-2.36250000000000E+00
-2.33750000000000E+00
-2.31250000000000E+00
-2.28750000000000E+00
-2.26250000000000E+00
-2.23750000000000E+00
-2.21250000000000E+00
-2.18750000000000E+00
-2.16250000000000E+00
-2.13750000000000E+00
-2.11250000000000E+00
-2.08750000000000E+00
-2.06250000000000E+00
-2.03750000000000E+00
-2.01250000000000E+00
-1.98750000000000E+00
-1.96250000000000E+00
-1.93750000000000E+00
-1.91250000000000E+00
-1.88750000000000E+00
-1.86250000000000E+00
-1.83750000000000E+00
-1.81250000000000E+00
-1.78750000000000E+00
-1.76250000000000E+00
-1.73750000000000E+00
-1.71250000000000E+00
-1.68750000000000E+00
-1.66250000000000E+00
-1.63750000000000E+00
-1.61250000000000E+00
-1.58750000000000E+00
-1.56250000000000E+00
-1.53750000000000E+00
-1.51250000000000E+00
-1.48750000000000E+00
-1.46250000000000E+00
-1.43750000000000E+00
-1.41250000000000E+00
-1.38750000000000E+00
-1.36250000000000E+00
-1.33750000000000E+00
-1.31250000000000E+00
-1.28750000000000E+00
-1.26250000000000E+00
-1.23750000000000E+00
-1.21250000000000E+00
-1.18750000000000E+00
-1.16250000000000E+00
-1.13750000000000E+00
-1.11250000000000E+00
-1.08750000000000E+00
-1.06250000000000E+00
-1.03750000000000E+00
-1.01250000000000E+00
-9.87500000000000E-01
-9.62500000000000E-01
-9.37500000000000E-01
-9.12500000000000E-01
-8.87500000000000E-01
-8.62500000000000E-01
-8.37500000000000E-01
-8.12500000000000E-01
-7.87500000000000E-01
-7.62500000000000E-01
-7.37500000000000E-01
-7.12500000000000E-01
-6.87500000000000E-01
-6.62500000000000E-01
-6.37500000000000E-01
-6.12500000000000E-01
-5.87500000000000E-01
-5.62500000000000E-01
-5.37500000000000E-01
-5.12500000000000E-01
-4.87500000000000E-01
-4.62500000000000E-01
-4.37500000000000E-01
-4.12500000000000E-01
-3.87500000000000E-01
-3.62500000000000E-01
-3.37500000000000E-01
-3.12500000000000E-01
-2.87500000000000E-01
-2.62500000000000E-01
-2.37500000000000E-01
-2.12500000000000E-01
-1.87500000000000E-01
-1.62500000000000E-01
-1.37500000000000E-01
-1.12500000000000E-01
-8.74999999999997E-02
-6.24999999999997E-02
-3.74999999999997E-02
-1.24999999999997E-02
+1.25000000000003E-02
+3.75000000000003E-02
+6.25000000000003E-02
+8.75000000000003E-02
+1.12500000000000E-01
+1.37500000000000E-01
+1.62500000000000E-01
+1.87500000000000E-01
+2.12500000000000E-01
+2.37500000000000E-01
+2.62500000000000E-01
+2.87500000000000E-01
+3.12500000000000E-01
+3.37500000000000E-01
+3.62500000000000E-01
+3.87500000000000E-01
+4.12500000000000E-01
+4.37500000000000E-01
+4.62500000000000E-01
+4.87500000000000E-01
+5.12500000000000E-01
+5.37500000000000E-01
+5.62500000000000E-01
+5.87500000000000E-01
+6.12500000000000E-01
+6.37500000000000E-01
+6.62500000000000E-01
+6.87500000000000E-01
+7.12500000000000E-01
+7.37500000000000E-01
+7.62500000000000E-01
+7.87500000000000E-01
+8.12500000000000E-01
+8.37500000000000E-01
+8.62500000000000E-01
+8.87500000000000E-01
+9.12500000000000E-01
+9.37500000000000E-01
+9.62500000000000E-01
+9.87500000000000E-01
+1.01250000000000E+00
+1.03750000000000E+00
+1.06250000000000E+00
+1.08750000000000E+00
+1.11250000000000E+00
+1.13750000000000E+00
+1.16250000000000E+00
+1.18750000000000E+00
+1.21250000000000E+00
+1.23750000000000E+00
+1.26250000000000E+00
+1.28750000000000E+00
+1.31250000000000E+00
+1.33750000000000E+00
+1.36250000000000E+00
+1.38750000000000E+00
+1.41250000000000E+00
+1.43750000000000E+00
+1.46250000000000E+00
+1.48750000000000E+00
+1.51250000000000E+00
+1.53750000000000E+00
+1.56250000000000E+00
+1.58750000000000E+00
+1.61250000000000E+00
+1.63750000000000E+00
+1.66250000000000E+00
+1.68750000000000E+00
+1.71250000000000E+00
+1.73750000000000E+00
+1.76250000000000E+00
+1.78750000000000E+00
+1.81250000000000E+00
+1.83750000000000E+00
+1.86250000000000E+00
+1.88750000000000E+00
+1.91250000000000E+00
+1.93750000000000E+00
+1.96250000000000E+00
+1.98750000000000E+00
+2.01250000000000E+00
+2.03750000000000E+00
+2.06250000000000E+00
+2.08750000000000E+00
+2.11250000000000E+00
+2.13750000000000E+00
+2.16250000000000E+00
+2.18750000000000E+00
+2.21250000000000E+00
+2.23750000000000E+00
+2.26250000000000E+00
+2.28750000000000E+00
+2.31250000000000E+00
+2.33750000000000E+00
+2.36250000000000E+00
+2.38750000000000E+00
+2.41250000000000E+00
+2.43750000000000E+00
+2.46250000000000E+00
+2.48750000000000E+00
+2.51250000000000E+00
+2.53750000000000E+00
+2.56250000000000E+00
+2.58750000000000E+00
+2.61250000000000E+00
+2.63750000000000E+00
+2.66250000000000E+00
+2.68750000000000E+00
+2.71250000000000E+00
+2.73750000000000E+00
+2.76250000000000E+00
+2.78750000000000E+00
+2.81250000000000E+00
+2.83750000000000E+00
+2.86250000000000E+00
+2.88750000000000E+00
+2.91250000000000E+00
+2.93750000000000E+00
+2.96250000000000E+00
+2.98750000000000E+00
+3.01250000000000E+00
+3.03750000000000E+00
+3.06250000000000E+00
+3.08750000000000E+00
+3.11250000000000E+00
+3.13750000000000E+00
+3.16250000000000E+00
+3.18750000000000E+00
+3.21250000000000E+00
+3.23750000000000E+00
+3.26250000000000E+00
+3.28750000000000E+00
+3.31250000000000E+00
+3.33750000000000E+00
+3.36250000000000E+00
+3.38750000000000E+00
+3.41250000000000E+00
+3.43750000000000E+00
+3.46250000000000E+00
+3.48750000000000E+00
+3.51250000000000E+00
+3.53750000000000E+00
+3.56250000000000E+00
+3.58750000000000E+00
+3.61250000000000E+00
+3.63750000000000E+00
+3.66250000000000E+00
+3.68750000000000E+00
+3.71250000000000E+00
+3.73750000000000E+00
+3.76250000000000E+00
+3.78750000000000E+00
+3.81250000000000E+00
+3.83750000000000E+00
+3.86250000000000E+00
+3.88750000000000E+00
+3.91250000000000E+00
+3.93750000000000E+00
+3.96250000000000E+00
+3.98750000000000E+00
+4.01250000000000E+00
+4.03750000000000E+00
+4.06250000000000E+00
+4.08750000000000E+00
+4.11250000000000E+00
+4.13750000000000E+00
+4.16250000000000E+00
+4.18750000000000E+00
+4.21250000000000E+00
+4.23750000000000E+00
+4.26250000000000E+00
+4.28750000000000E+00
+4.31250000000000E+00
+4.33750000000000E+00
+4.36250000000000E+00
+4.38750000000000E+00
+4.41250000000000E+00
+4.43750000000000E+00
+4.46250000000000E+00
+4.48750000000000E+00
+4.51250000000000E+00
+4.53750000000000E+00
+4.56250000000000E+00
+4.58750000000000E+00
+4.61250000000000E+00
+4.63750000000000E+00
+4.66250000000000E+00
+4.68750000000000E+00
+4.71250000000000E+00
+4.73750000000000E+00
+4.76250000000000E+00
+4.78750000000000E+00
+4.81250000000000E+00
+4.83750000000000E+00
+4.86250000000000E+00
+4.88750000000000E+00
+4.91250000000000E+00
+4.93750000000000E+00
+4.96250000000000E+00
+4.98750000000000E+00


==> IslandAtRest/SSPRK/CFL01/MESH_CoordinateY.dat <==
CoordinateY
-1.98333333333333E+00
-1.95000000000000E+00
-1.91666666666667E+00
-1.88333333333333E+00
-1.85000000000000E+00
-1.81666666666667E+00
-1.78333333333333E+00
-1.75000000000000E+00
-1.71666666666667E+00
-1.68333333333333E+00
-1.65000000000000E+00
-1.61666666666667E+00
-1.58333333333333E+00
-1.55000000000000E+00
-1.51666666666667E+00
-1.48333333333333E+00
-1.45000000000000E+00
-1.41666666666667E+00
-1.38333333333333E+00
-1.35000000000000E+00
-1.31666666666667E+00
-1.28333333333333E+00
-1.25000000000000E+00
-1.21666666666667E+00
-1.18333333333333E+00
-1.15000000000000E+00
-1.11666666666667E+00
-1.08333333333333E+00
-1.05000000000000E+00
-1.01666666666667E+00
-9.83333333333333E-01
-9.50000000000000E-01
-9.16666666666667E-01
-8.83333333333333E-01
-8.50000000000000E-01
-8.16666666666667E-01
-7.83333333333333E-01
-7.50000000000000E-01
-7.16666666666667E-01
-6.83333333333333E-01
-6.50000000000000E-01
-6.16666666666667E-01
-5.83333333333333E-01
-5.50000000000000E-01
-5.16666666666667E-01
-4.83333333333333E-01
-4.50000000000000E-01
-4.16666666666667E-01
-3.83333333333333E-01
-3.50000000000000E-01
-3.16666666666667E-01
-2.83333333333333E-01
-2.50000000000000E-01
-2.16666666666667E-01
-1.83333333333333E-01
-1.50000000000000E-01
-1.16666666666667E-01
-8.33333333333334E-02
-5.00000000000000E-02
-1.66666666666667E-02
+1.66666666666666E-02
+5.00000000000000E-02
+8.33333333333333E-02
+1.16666666666667E-01
+1.50000000000000E-01
+1.83333333333333E-01
+2.16666666666667E-01
+2.50000000000000E-01
+2.83333333333333E-01
+3.16666666666667E-01
+3.50000000000000E-01
+3.83333333333333E-01
+4.16666666666667E-01
+4.50000000000000E-01
+4.83333333333333E-01
+5.16666666666667E-01
+5.50000000000000E-01
+5.83333333333333E-01
+6.16666666666667E-01
+6.50000000000000E-01
+6.83333333333333E-01
+7.16666666666667E-01
+7.50000000000000E-01
+7.83333333333333E-01
+8.16666666666667E-01
+8.50000000000000E-01
+8.83333333333333E-01
+9.16666666666667E-01
+9.50000000000000E-01
+9.83333333333333E-01
+1.01666666666667E+00
+1.05000000000000E+00
+1.08333333333333E+00
+1.11666666666667E+00
+1.15000000000000E+00
+1.18333333333333E+00
+1.21666666666667E+00
+1.25000000000000E+00
+1.28333333333333E+00
+1.31666666666667E+00
+1.35000000000000E+00
+1.38333333333333E+00
+1.41666666666667E+00
+1.45000000000000E+00
+1.48333333333333E+00
+1.51666666666667E+00
+1.55000000000000E+00
+1.58333333333333E+00
+1.61666666666667E+00
+1.65000000000000E+00
+1.68333333333333E+00
+1.71666666666667E+00
+1.75000000000000E+00
+1.78333333333333E+00
+1.81666666666667E+00
+1.85000000000000E+00
+1.88333333333333E+00
+1.91666666666667E+00
+1.95000000000000E+00
+1.98333333333333E+00


==> IslandAtRest/SSPRK/CFL01/convergence.txt <==
    Nx            Ny       errh                       erru                     errv                      time
    50            15       0.11177879433191758       0.31654498442684886       0.33897656289176264       6.92570800
    100           30       3.1649749275515254E-002   0.11013020152502662       0.11257280891770895       64.274034
    200           60       9.6789575708853808E-003   3.2623656765164037E-002   2.9992435802840320E-002   471.344174
    400           120      2.5707039476665599E-003   6.2654737336566273E-003   5.8920267470926654E-003   3059.226917


==> IslandAtRest/SSPRK/CFL02/ErrorL1_0050_0015.dat <==
  0.11118973954937043       0.31690059634634404       0.33816668683283407     
 computational time
   4.4061610000000000     
 minimum h
  -1.7524321850875626E-002


==> IslandAtRest/SSPRK/CFL02/ErrorL1_0100_0030.dat <==
   3.2141222400104086E-002  0.11215472198859262       0.11470553622209062     
 computational time
   57.021975000000005     
 minimum h
  -8.4171163845009316E-003


==> IslandAtRest/SSPRK/CFL02/ErrorL1_0200_0060.dat <==
   9.7020880843984910E-003   3.3002318593347943E-002   3.0732981505979955E-002
 computational time
   362.65618799999999     
 minimum h
  -1.1432596653683560E-002


==> IslandAtRest/SSPRK/CFL02/ErrorL1_0400_0120.dat <==
   2.5744980931586242E-003   6.4084757179521980E-003   5.9343615916159611E-003
 computational time
   2645.1406490000004     
 minimum h
  -5.8507288408402259E-003


==> IslandAtRest/SSPRK/CFL02/convergence.txt <==
   Nx              Ny             errh               erru           errv             time   
  50              15          0.11118973954937043       0.31690059634634404       0.33816668683283407    4.406161
 100             30        3.2141222400104086E-002  0.11215472198859262       0.11470553622209062        57.02197
 200            60      9.7020880843984910E-003   3.3002318593347943E-002   3.0732981505979955E-002      362.6561
 400            120          2.5744980931586242E-003   6.4084757179521980E-003   5.9343615916159611E-003   2645.14064


==> IslandAtRest/SSPRK/CFL1/ErrorL1_0200_0060.dat <==
   9.9333515750981653E-003   3.4144181698734385E-002   3.2555212124037197E-002
 computational time
   87.779449000000000     
 minimum h
  -1.7884650289312760E-002


==> IslandAtRest/SSPRK/CFL1/ErrorL1_0400_0120.dat <==
   2.7209651956519969E-003   7.2094374973957166E-003   7.1712230686954460E-003
 computational time
   631.07029399999999     
 minimum h
  -1.4767819281882201E-002


==> IslandAtRest/SSPRK/CFL1/convergence.txt <==
   Nx              Ny             errh               erru           errv             time   
 200            60             9.9333515750981653E-003   3.4144181698734385E-002   3.2555212124037197E-002   87.779449
 400            120             2.7209651956519969E-003   7.2094374973957166E-003   7.1712230686954460E-003  631.070293


==> IslandAtRest/mPDeC/CFL005/ErrorL1_0050_0015.dat <==
  0.10731211049890946       0.30576208197179650       0.33477860537569420     
 computational time
   40.287116000000005     
 Jacobi average iterations
   5.4486941629798773     
 Jacobi standard deviation
  0.51764546756174890     


==> IslandAtRest/mPDeC/CFL005/ErrorL1_0100_0030.dat <==
   3.1392850845407848E-002  0.10886769593586798       0.11011681628337378     
 computational time
   391.94849300000004     
 Jacobi average iterations
   4.9267087963971816     
 Jacobi standard deviation
  0.37589055237311436     


==> IslandAtRest/mPDeC/CFL005/ErrorL1_0200_0060.dat <==
   8.9129091718067426E-003   3.1533543169535480E-002   2.8444977652988285E-002
 computational time
   3571.7813449999999     
 Jacobi average iterations
   4.1808731808731805     
 Jacobi standard deviation
  0.38529894600940706     


==> IslandAtRest/mPDeC/CFL005/ErrorL1_0400_0120.dat <==
   2.1907781033634419E-003   5.7171200619629790E-003   5.4267463446893757E-003
 computational time
   20592.106984000002     
 Jacobi average iterations
   3.7887958671478557     
 Jacobi standard deviation
  0.40816663156980437     


==> IslandAtRest/mPDeC/CFL005/convergence.txt <==
   Nx              Ny             errh               erru           errv             time        jacAve       jacStd
  50              15        0.10731211049890946       0.30576208197179650       0.33477860537569420  40.287116   5.448694162    0.51764546
 100             30        3.1392850845407848E-002  0.10886769593586798       0.11011681628337378     391.94849  4.926708       0.3758905523
 200            60          8.9129091718067426E-003   3.1533543169535480E-002   2.8444977652988285E-002   3571.781344    4.18087318  0.3852989460
 400            120           2.1907781033634419E-003   5.7171200619629790E-003   5.4267463446893757E-003  20592.106984   3.7887958671  0.40816663156


==> IslandAtRest/mPDeC/CFL005/convergence2.txt <==
  N     errorh     erroru   errorv   time 


==> IslandAtRest/mPDeC/CFL005/jacobi.txt <==
N     	average    		std
50  	5.448694		0.517645
100 	4.92670			0.37589		
200 	4.180873		0.38529
400 	3.78879			0.408166


==> IslandAtRest/mPDeC/CFL01/ErrorL1_0050_0015.dat <==
  0.10739580340871001       0.30579565364426053       0.33469343778224164     
 computational time
   20.290215000000000     
 Jacobi average iterations
   5.8886039886039887     
 Jacobi standard deviation
  0.51021041249356935     


==> IslandAtRest/mPDeC/CFL01/ErrorL1_0100_0030.dat <==
   3.1392655311555884E-002  0.10886583344169654       0.11011719209803766     
 computational time
   190.35357700000000     
 Jacobi average iterations
   5.6217706821480409     
 Jacobi standard deviation
  0.48617621277435530     


==> IslandAtRest/mPDeC/CFL01/ErrorL1_0200_0060.dat <==
   8.9132597460777792E-003   3.1533921660764033E-002   2.8445546028045807E-002
 computational time
   1650.5482090000000     
 Jacobi average iterations
   4.7107371794871797     
 Jacobi standard deviation
  0.45407886017559335     


==> IslandAtRest/mPDeC/CFL01/ErrorL1_0400_0120.dat <==
   2.1907842825472450E-003   5.7171046047990544E-003   5.4267628075462034E-003
 computational time
   11271.733529000001     
 Jacobi average iterations
   4.0607326007326003     
 Jacobi standard deviation
  0.24082910410952305     


==> IslandAtRest/mPDeC/CFL01/convergence.txt <==
   Nx            Ny             errh                     erru                      errv                     time           jacAve           jacStd
  50             15             0.10739580340871001      0.30579565364426053       0.33469343778224164      20.290215      5.88860398860    0.510210412493    
  100            30             3.1392655311555884E-002  0.10886583344169654       0.11011719209803766      190.3535770    5.621770682148   0.486176212774355
  200            60             8.9132597460777792E-003  3.1533921660764033E-002   2.8445546028045807E-002  1650.54820     4.7107371794871  0.454078860
  400            120            2.1907842825472450E-003  5.7171046047990544E-003   5.4267628075462034E-003  11271.733529   4.0607326007     0.24082910410


==> IslandAtRest/mPDeC/CFL01/jacobi.txt <==
N     	average    		std
50  	5.888603		0.5102104
100 	5.621770		0.48617621
200 	4.7107371		0.454078		
400 	4.060732		0.2408291


==> IslandAtRest/mPDeC/CFL02/ErrorL1_0050_0015.dat <==
  0.10753962524518566       0.30586018505737045       0.33457430953827322     
 computational time
   10.378209000000000     
 Jacobi average iterations
   6.6672364672364672     
 Jacobi standard deviation
  0.47853950226269221     


==> IslandAtRest/mPDeC/CFL02/ErrorL1_0100_0030.dat <==
   3.1392256179150098E-002  0.10886212728095590       0.11011770412828509     
 computational time
   97.669553999999991     
 Jacobi average iterations
   6.1827646038172350     
 Jacobi standard deviation
  0.61334422621281492     


==> IslandAtRest/mPDeC/CFL02/ErrorL1_0200_0060.dat <==
   8.9139671106995173E-003   3.1534696768726632E-002   2.8446673577540198E-002
 computational time
   807.71814000000006     
 Jacobi average iterations
   5.2229169696088409     
 Jacobi standard deviation
  0.48915942872613249     


==> IslandAtRest/mPDeC/CFL02/ErrorL1_0400_0120.dat <==
   2.1907992269131599E-003   5.7170793663727099E-003   5.4268004959566914E-003
 computational time
   6262.7550220000003     
 Jacobi average iterations
   4.5856693259167089     
 Jacobi standard deviation
  0.49455193578370249     


==> IslandAtRest/mPDeC/CFL02/convergence.txt <==
   Nx              Ny             errh               erru           errv             time        jacAve       jacStd
  50              15          0.10753962524518566       0.30586018505737045       0.33457430953827322       10.37820900000     6.6672364672364672   0.47853950226269221    
 100             30           3.1392256179150098E-002  0.10886212728095590       0.11011770412828509    97.669553999           6.1827646038172350   0.61334422621281492
 200            60            8.9139671106995173E-003   3.1534696768726632E-002   2.8446673577540198E-002     807.7181400      5.2229169696088409   0.48915942872613249 
 400            120           2.1907992269131599E-003   5.7170793663727099E-003   5.4268004959566914E-003  6262.7550           4.585669325916       0.49455193578


==> IslandAtRest/mPDeC/CFL02/jacobi.txt <==
N     	average    		std
50  	6.6672364		0.478539
100 	6.182764		0.613344
200 	5.22291			0.489159
400 	4.585669		0.49455


==> IslandAtRest/mPDeC/CFL1/ErrorL1_0050_0015.dat <==
  0.10855423205286514       0.30744186828265629       0.33424120009542729     
 computational time
   2.1370200000000001     
 Jacobi average iterations
   9.2022792022792022     
 Jacobi standard deviation
  0.72631786948803945     


==> IslandAtRest/mPDeC/CFL1/ErrorL1_0100_0030.dat <==
   3.1381513328312897E-002  0.10879211951442988       0.11008668876047570     
 computational time
   16.631596000000002     
 Jacobi average iterations
   8.5000000000000000     
 Jacobi standard deviation
  0.79180899438871266     


==> IslandAtRest/mPDeC/CFL1/ErrorL1_0200_0060.dat <==
   8.9171061420256232E-003   3.1534694295915745E-002   2.8449808212277595E-002
 computational time
   159.54965799999999     
 Jacobi average iterations
   7.0612535612535616     
 Jacobi standard deviation
  0.93963649639335545     


==> IslandAtRest/mPDeC/CFL1/ErrorL1_0400_0120.dat <==
   2.1911195159770151E-003   5.7171231205554078E-003   5.4273793486491594E-003
 computational time
   1332.5393190000000     
 Jacobi average iterations
   5.8844331024425811     
 Jacobi standard deviation
  0.67582116177038554     


==> IslandAtRest/mPDeC/CFL1/convergence.txt <==
   Nx              Ny             errh               erru           errv             time        jacAve       jacStd
  50              15          0.10855423205286514       0.30744186828265629       0.33424120009542729      2.13702   9.2022792022792022   0.72631786948803945 
 100             30       3.1381513328312897E-002  0.10879211951442988       0.11008668876047570        16.631596   8.5000000     0.7918089943887
 200            60      8.9171061420256232E-003   3.1534694295915745E-002   2.8449808212277595E-002   159.5496579   7.0612535    0.939636496
 400            120        2.1911195159770151E-003   5.7171231205554078E-003   5.4273793486491594E-003   1332.539319  5.88443310  0.6758211617


==> IslandAtRest/mPDeC/CFL1/jacobi.txt <==
N     	average    		std
50  	9.20227			0.726317
100 	8.50			0.79180		
200 	7.06125			0.93963
400 	5.8844			0.67582


==> IslandAtRest/mPDeC/CFL15/ErrorL1_0050_0015.dat <==
  0.16250454362305866       0.54065208614809457       0.41790549971616547     
 computational time
   2.1304509999999999     
 Jacobi average iterations
   10.792642140468228     
 Jacobi standard deviation
   1.6211105364862737     


==> IslandAtRest/mPDeC/CFL15/ErrorL1_0100_0030.dat <==
   4.2369459951085868E-002  0.13800580453756917       0.13564879959450421     
 computational time
   18.827325000000002     
 Jacobi average iterations
   9.0294599018003279     
 Jacobi standard deviation
  0.93516871605495067     


==> IslandAtRest/mPDeC/CFL15/ErrorL1_0200_0060.dat <==
   8.9306443486986374E-003   3.0823791113088476E-002   2.7851212658464644E-002
 computational time
   117.07917300000000     
 Jacobi average iterations
   7.2107692307692304     
 Jacobi standard deviation
   1.0903203584456136     


==> IslandAtRest/mPDeC/CFL15/ErrorL1_0400_0120.dat <==
   4.6824560216779778E-003   1.6057482804966276E-002   1.3456810942899326E-002
 computational time
   1196.3509500000000     
 Jacobi average iterations
   7.4774959083469721     
 Jacobi standard deviation
  0.82871171638017915     


==> IslandAtRest/mPDeC/CFL15/convergence.txt <==
   Nx              Ny             errh               erru           errv             time        jacAve       jacStd
  50              15        0.16250454362305866       0.54065208614809457       0.41790549971616547      2.1304509  10.7926421   1.621110536
 100             30        4.2369459951085868E-002  0.13800580453756917       0.13564879959450421    18.827325   9.02945990180    0.9351687
 200            60        8.9306443486986374E-003   3.0823791113088476E-002   2.7851212658464644E-002  117.079173  7.210769230     1.0903203584
 400            120          4.6824560216779778E-003   1.6057482804966276E-002   1.3456810942899326E-002  1196.35095   7.47749590   0.82871171


==> IslandAtRest/mPDeC/CFL15/jacobi.txt <==
N     average    		std
50  	10.7926			1.621110
100 	 9.029459		0.93516871
200 	 7.21076		1.09032
400 	 7.47749590		0.82871


==> IslandShort/CFL01_comparison.txt <==
  N     errorhmPDeC  timemPDeC  jacAve   jacStd 
  50     3.8447342972008713   21.721849000000002  9.075981161695447  0.9709364099712451 
  100     3.9624365136396738   206.769383  9.243563738492744  1.0761282297893695 
  200     4.03043559496023   1567.507458  9.144037689218413  1.198540915088734 
  400     4.066241071320245   9990.501758  8.994206790715518  1.199103877235873 


==> IslandShort/CFL02_comparison.txt <==
  N     errorhmPDeC  timemPDeC  jacAve   jacStd 
  50     3.84474145519976   10.826379000000001  10.759224515322076  1.453557510315344 
  100     3.9624361676356035   101.648422  11.095920274057926  1.5228740408912977 
  200     4.030434629051758   877.388533  11.229535995067057  1.7019343307348838 
  400     4.066240367515905   5185.009183  11.090024517315355  1.790224975409987 


==> IslandShort/CFL04_comparison.txt <==
  N     errorhmPDeC  timemPDeC  jacAve   jacStd 
  50     3.8447582632138264   5.765843  13.202233250620347  2.095258172072934 
  100     3.9624368488431436   54.048732  13.910153846153847  2.3384874776686946 
  200     4.030434071476425   453.695226  14.256512411890897  2.7231943720109424 
  400     4.066239497486236   2793.5032819999997  14.281541520110109  2.8207020506157323 


==> IslandShort/CFL08_comparison.txt <==
  N     errorhmPDeC  timemPDeC  jacAve   jacStd 
  50     3.844983083844522   3.030208  16.81637717121588  2.650641483735301 
  100     3.9624266040956235   24.784054  17.97069597069597  3.5853711028777053 
  200     4.0304337285598155   206.030699  19.105006105006105  4.241340234200431 
  400     4.066305331296022   1584.426817  19.507753116448768  4.738735275579622 


==> IslandShort/CFL15_comparison.txt <==
  N     errorhmPDeC  timemPDeC  jacAve   jacStd 
  50     3.826825497438   2.424672  20.84188034188034  4.374697817963663 
  100     3.940304385469001   16.195335  23.495475113122172  4.593323299611444 
  200     4.018000504117515   113.845601  25.54292084726867  6.206868814224025 
  400     4.060335986172116   1027.415275  26.39644970414201  6.908786646108431 


==> Lake_Dec5NoWB.dat <==
          size                         h                          hu                      hv
          0.25               1.0256527843920255E-003   4.1266928855197074E-002   4.1266929242043879E-002 
          0.125              6.4598736443025051E-004   4.1538306250543285E-003   4.1538306460061729E-003 
          0.0625             1.0357300650860445E-005   1.9671268572047781E-004   1.9671268573388567E-004 
          0.03125            3.8493139035348893E-007   7.5965687833919859E-006   7.5965687870219998E-006 
          0.015625           1.7957815511660891E-008   2.5344340222812305E-007   2.5344340222590329E-007 
          0.0078125          6.2251458728243472E-010   8.0882576945741655E-009   8.0882577067192630E-009


==> Lake_mPDec5NoWB.dat <==
           size                         h                         hu                      hv
           0.25               1.0324435344971281E-003   4.1260003011484893E-002   4.1260003398904302E-002
           0.125              6.4599409542874867E-004   4.1538597236584502E-003   4.1538597446066725E-003
           0.0625             1.0357303823475394E-005   1.9671268924816747E-004   1.9671268926135002E-004
           0.03125            3.8493139019335227E-007   7.5965687859286717E-006   7.5965687808680928E-006
           0.015625           1.7957815210198477E-008   2.5344340234022336E-007   2.5344340222124493E-007
           0.0078125          6.2251458193596275E-010   8.0882576978982338E-009   8.0882577316964597E-009


==> vortex_Dec5.dat <==
       size                                   h                         hu                        hv 
       0.04                        2.0772698109529268E-003   3.3448326678790566E-002   3.1989309135028295E-002     
       0.02                        4.2036557963209559E-004   8.0632908832493373E-003   7.7458266273710014E-003    
       0.01                        4.1790586687300830E-005   1.2594016366884982E-003   1.1940520268147107E-003   
       0.005                       2.3524567000542452E-006   1.2297942081738365E-004   1.1601078396969666E-004  
       0.0033333333333333335       3.4423407885444398E-007   2.2572787265640560E-005   2.0834067890232123E-005 
       0.0025                      8.6946936783062462E-008   5.8262146474409066E-006   5.3516811900740058E-006
       0.002                       3.0948254649235013E-008   2.0647185496577390E-006   1.8808026558751632E-006
       0.0016666666666666668       1.3775758778322711E-008   9.2423385115236731E-007   8.4016019815874589E-007


==> vortex_mPDec5.dat <==
       size                                h                          hu                       hv       
       0.04                       2.0761015500178285E-003   3.3448477451947095E-002   3.1992579104357946E-002 
       0.02                       4.1685839184801713E-004   8.0921098477055014E-003   7.7830372788805311E-003
       0.01                       4.2303801837272731E-005   1.2692558742890781E-003   1.2049699764006799E-003
       0.005                      2.3720134051195910E-006   1.2335226096029097E-004   1.1647506603653800E-004 
       0.0033333333333333335      3.4391564513941437E-007   2.2592613577022293E-005   2.0855004211738894E-005
       0.0025                     8.6927296112597463E-008   5.8267245589123282E-006   5.3521825506453652E-006
       0.002                      3.0943667542512544E-008   2.0646842418724704E-006   1.8807779454473473E-006
       0.0016666666666666668      1.3774953337208908E-008   9.2422731136098125E-007   8.4016907934350022E-007


==> vortex_time/CFL01_comparison.txt <==
  N     errorhDeC     errorhmPDeC  timeDeC timemPDeC   time_ratio  jacAve   jacStd 
  50     0.0004203343750488662  0.0004203343393380839   19.047989   18.177729000000003 0.9543122373705698   9.643797643797644  1.445954706453521 
  100     4.1792001140606715e-05  4.179198421119774e-05   136.483058   139.813936 1.0244050657188528   9.713382507903056  1.329977639772217 
  200     2.3523197867752557e-06  2.3523401461580107e-06   1054.7171910000002   1117.895568 1.0599007748608884   9.36604774535809  0.947347605804614 
  400     8.684927819074956e-08  8.684944958800843e-08   8504.187156   9366.782474 1.1014318361269142   8.766835240883683  1.2493562854697737 


==> vortex_time/CFL02_comparison.txt <==
  N     errorhDeC     errorhmPDeC  timeDeC timemPDeC   time_ratio  jacAve   jacStd 
  50     0.0004203338015555182  0.0004203338892064283   8.826409   9.536704 1.080473837095018   12.07557354925776  2.325466498169817 
  100     4.179204738193208e-05  4.1792039656187834e-05   65.049798   71.452869 1.0984333725371447   11.97920997920998  2.3611770230925666 
  200     2.352323943059797e-06  2.3523300839414003e-06   512.1638350000001   565.604697 1.1043432947584046   11.775553213909378  2.142136455927683 
  400     8.685151956988184e-08  8.684983509911273e-08   4148.716402   4641.680853 1.1188233668520589   11.438196286472149  1.7111005691618675 


==> vortex_time/CFL04_comparison.txt <==
  N     errorhDeC     errorhmPDeC  timeDeC timemPDeC   time_ratio  jacAve   jacStd 
  50     0.0004203365807567905  0.00042033770233614634   4.604385000000001   5.663475 1.2300176896588795   15.466666666666667  4.674237951629011 
  100     4.1792471143435466e-05  4.1792662718811736e-05   33.377278999999994   39.614388 1.1868669102715055   15.676113360323887  3.7083301418814103 
  200     2.352303923761728e-06  2.352315741588845e-06   259.845534   293.312571 1.1287958907155973   15.673596673596673  3.2258130213309317 
  400     8.685150318214692e-08  8.685249563039551e-08   2103.535981   2333.904486 1.1095148868765654   15.132771338250791  3.0372374150367145 


==> vortex_time/CFL07_comparison.txt <==
  N     errorhDeC     errorhmPDeC  timeDeC timemPDeC   time_ratio  jacAve   jacStd 
  50     0.0004203482600794851  0.00041709407210719686   2.7899309999999997   3.169699 1.1361209291555958   20.025641025641026  6.50448711211071 
  100     4.179578681032791e-05  4.185146385976199e-05   19.553848   22.479263999999997 1.1496081998796348   20.853146853146853  5.182588628018083 
  200     2.3524901573722364e-06  2.4099454639832234e-06   148.08509999999998   171.524648 1.1582843108455882   21.13919413919414  4.636958453757447 
  400     8.685282933888134e-08  8.683416550734485e-08   1233.127731   1373.844933 1.1141140519854225   20.14835164835165  4.767210761224736 


==> vortex_time/CFL08_comparison.txt <==
  N     errorhDeC     errorhmPDeC  timeDeC timemPDeC   time_ratio  jacAve   jacStd 
  50     0.00041935064742412736  0.00043321685844974005   2.3614319999999998   2.8306 1.1986794453534975   22.338461538461537  5.849337586278925 
  100     4.1652332749614145e-05  0.00015238528720298438   17.746657   21.831194 1.2301581080876247   21.73846153846154  7.4159078435321 
  200     2.351567937708077e-06  2.3618545326638694e-05   135.86323   165.18322999999998 1.2158052623951308   21.955465587044536  6.367307798473647 
  400     8.685594304352547e-08  9.826483181294074e-08   1068.358482   1311.722395 1.2277923722236146   21.698544698544698  5.432466926706019 


==> vortex_time/DeC/CFL01/ErrorL1_0050_0050.dat <==
   4.2033437504886622E-004   8.0645850362610662E-003   7.7448486578255964E-003
 computational time
   19.047989000000001     
 minimum h
  0.98733967599708483     


==> vortex_time/DeC/CFL01/ErrorL1_0100_0100.dat <==
   4.1792001140606715E-005   1.2594489042847339E-003   1.1940784779127555E-003
 computational time
   136.48305800000000     
 minimum h
  0.98731502210101862     


==> vortex_time/DeC/CFL01/ErrorL1_0200_0200.dat <==
   2.3523197867752557E-006   1.2297894840985305E-004   1.1600800653344408E-004
 computational time
   1054.7171910000002     
 minimum h
  0.98730880496455287     


==> vortex_time/DeC/CFL01/ErrorL1_0400_0400.dat <==
   8.6849278190749558E-008   5.8258823424467219E-006   5.3509694133299109E-006
 computational time
   8504.1871560000000     
 minimum h
  0.98730724682719495     


==> vortex_time/DeC/CFL01/convergence.txt <==
  N     errorh     erroru   errorv   time 
  50     0.0004203343750488662     0.008064585036261066   0.0077448486578255964   19.047989  
  100     4.1792001140606715e-05     0.001259448904284734   0.0011940784779127555   136.483058  
  200     2.3523197867752557e-06     0.00012297894840985305   0.00011600800653344408   1054.7171910000002  
  400     8.684927819074956e-08     5.825882342446722e-06   5.350969413329911e-06   8504.187156  


==> vortex_time/DeC/CFL02/ErrorL1_0050_0050.dat <==
   4.2033380155551820E-004   8.0645903348272128E-003   7.7448573117206874E-003
 computational time
   8.8264089999999999     
 minimum h
  0.98733967586831228     


==> vortex_time/DeC/CFL02/ErrorL1_0100_0100.dat <==
   4.1792047381932080E-005   1.2594488613663483E-003   1.1940786411022868E-003
 computational time
   65.049797999999996     
 minimum h
  0.98731502206130894     


==> vortex_time/DeC/CFL02/ErrorL1_0200_0200.dat <==
   2.3523239430597972E-006   1.2297879621010944E-004   1.1600783120643906E-004
 computational time
   512.16383500000006     
 minimum h
  0.98730880572744184     


==> vortex_time/DeC/CFL02/ErrorL1_0400_0400.dat <==
   8.6851519569881839E-008   5.8258441293543948E-006   5.3509459910849425E-006
 computational time
   4148.7164020000000     
 minimum h
  0.98730724731741348     


==> vortex_time/DeC/CFL02/convergence.txt <==
  N     errorh     erroru   errorv   time 
  50     0.0004203338015555182     0.008064590334827213   0.007744857311720687   8.826409  
  100     4.179204738193208e-05     0.0012594488613663483   0.0011940786411022868   65.049798  
  200     2.352323943059797e-06     0.00012297879621010944   0.00011600783120643906   512.1638350000001  
  400     8.685151956988184e-08     5.825844129354395e-06   5.3509459910849425e-06   4148.716402  


==> vortex_time/DeC/CFL04/ErrorL1_0050_0050.dat <==
   4.2033658075679053E-004   8.0645244107318773E-003   7.7448957624840758E-003
 computational time
   4.6043850000000006     
 minimum h
  0.98733967622741159     


==> vortex_time/DeC/CFL04/ErrorL1_0100_0100.dat <==
   4.1792471143435466E-005   1.2594469622555903E-003   1.1940786072099352E-003
 computational time
   33.377278999999994     
 minimum h
  0.98731511190192200     


==> vortex_time/DeC/CFL04/ErrorL1_0200_0200.dat <==
   2.3523039237617281E-006   1.2297907337540894E-004   1.1600809424693994E-004
 computational time
   259.84553399999999     
 minimum h
  0.98730880802199172     


==> vortex_time/DeC/CFL04/ErrorL1_0400_0400.dat <==
   8.6851503182146917E-008   5.8258047678956520E-006   5.3509473809162180E-006
 computational time
   2103.5359810000000     
 minimum h
  0.98730724806820025     


==> vortex_time/DeC/CFL04/convergence.txt <==
  N     errorh     erroru   errorv   time 
  50     0.0004203365807567905     0.008064524410731877   0.007744895762484076   4.604385000000001  
  100     4.1792471143435466e-05     0.0012594469622555903   0.0011940786072099352   33.377278999999994  
  200     2.352303923761728e-06     0.00012297907337540894   0.00011600809424693994   259.845534  
  400     8.685150318214692e-08     5.825804767895652e-06   5.350947380916218e-06   2103.535981  


==> vortex_time/DeC/CFL07/ErrorL1_0050_0050.dat <==
   4.2034826007948510E-004   8.0634628672972049E-003   7.7459384440557505E-003
 computational time
   2.7899309999999997     
 minimum h
  0.98734135721043126     


==> vortex_time/DeC/CFL07/ErrorL1_0100_0100.dat <==
   4.1795786810327912E-005   1.2593937836518044E-003   1.1940548943541037E-003
 computational time
   19.553847999999999     
 minimum h
  0.98731503672857679     


==> vortex_time/DeC/CFL07/ErrorL1_0200_0200.dat <==
   2.3524901573722364E-006   1.2297899104413829E-004   1.1600897321823031E-004
 computational time
   148.08509999999998     
 minimum h
  0.98730880919289477     


==> vortex_time/DeC/CFL07/ErrorL1_0400_0400.dat <==
   8.6852829338881344E-008   5.8257497516447095E-006   5.3508429120180853E-006
 computational time
   1233.1277310000000     
 minimum h
  0.98730724806300896     


==> vortex_time/DeC/CFL07/convergence.txt <==
  N     errorh     erroru   errorv   time 
  50     0.0004203482600794851     0.008063462867297205   0.0077459384440557505   2.7899309999999997  
  100     4.179578681032791e-05     0.0012593937836518044   0.0011940548943541037   19.553848  
  200     2.3524901573722364e-06     0.0001229789910441383   0.0001160089732182303   148.08509999999998  
  400     8.685282933888134e-08     5.8257497516447095e-06   5.350842912018085e-06   1233.127731  


==> vortex_time/DeC/CFL08/ErrorL1_0050_0050.dat <==
   4.1935064742412736E-004   8.0663756561115268E-003   7.7506064486807386E-003
 computational time
   2.3614319999999998     
 minimum h
  0.98733967891677654     


==> vortex_time/DeC/CFL08/ErrorL1_0100_0100.dat <==
   4.1652332749614145E-005   1.2622916392563558E-003   1.1973539610478940E-003
 computational time
   17.746656999999999     
 minimum h
  0.98731518129359996     


==> vortex_time/DeC/CFL08/ErrorL1_0200_0200.dat <==
   2.3515679377080769E-006   1.2307080570901291E-004   1.1611614144841289E-004
 computational time
   135.86322999999999     
 minimum h
  0.98730880800230081     


==> vortex_time/DeC/CFL08/ErrorL1_0400_0400.dat <==
   8.6855943043525475E-008   5.8259268062989599E-006   5.3510739355722227E-006
 computational time
   1068.3584820000001     
 minimum h
  0.98730724807203507     


==> vortex_time/DeC/CFL08/convergence.txt <==
  N     errorh     erroru   errorv   time 
  50     0.00041935064742412736     0.008066375656111527   0.0077506064486807386   2.3614319999999998  
  100     4.1652332749614145e-05     0.0012622916392563558   0.001197353961047894   17.746657  
  200     2.351567937708077e-06     0.0001230708057090129   0.00011611614144841289   135.86323  
  400     8.685594304352547e-08     5.82592680629896e-06   5.351073935572223e-06   1068.358482  


==> vortex_time/mPDeC/CFL01/ErrorL1_0050_0050.dat <==
   4.2033433933808391E-004   8.0645845293853824E-003   7.7448484056931669E-003
 computational time
   18.177729000000003     
 minimum h
  0.98733967599460237     
 Jacobi average iterations
   9.6437976437976438     
 Jacobi standard deviation
   1.4459547064535210     


==> vortex_time/mPDeC/CFL01/ErrorL1_0100_0100.dat <==
   4.1791984211197737E-005   1.2594489266321597E-003   1.1940783112953603E-003
 computational time
   139.81393600000001     
 minimum h
  0.98731502210992306     
 Jacobi average iterations
   9.7133825079030558     
 Jacobi standard deviation
   1.3299776397722169     


==> vortex_time/mPDeC/CFL01/ErrorL1_0200_0200.dat <==
   2.3523401461580107E-006   1.2297890158844278E-004   1.1600781302113870E-004
 computational time
   1117.8955679999999     
 minimum h
  0.98730880495687012     
 Jacobi average iterations
   9.3660477453580899     
 Jacobi standard deviation
  0.94734760580461397     


==> vortex_time/mPDeC/CFL01/ErrorL1_0400_0400.dat <==
   8.6849449588008432E-008   5.8258556031105890E-006   5.3509700203003598E-006
 computational time
   9366.7824739999996     
 minimum h
  0.98730724682769100     
 Jacobi average iterations
   8.7668352408836832     
 Jacobi standard deviation
   1.2493562854697737     


==> vortex_time/mPDeC/CFL01/convergence.txt <==
  N     errorh     erroru   errorv   time 
  50     0.0004203343393380839     0.008064584529385382   0.007744848405693167   18.177729000000003  
  100     4.179198421119774e-05     0.0012594489266321597   0.0011940783112953603   139.813936  
  200     2.3523401461580107e-06     0.00012297890158844278   0.0001160078130211387   1117.895568  
  400     8.684944958800843e-08     5.825855603110589e-06   5.35097002030036e-06   9366.782474  


==> vortex_time/mPDeC/CFL02/ErrorL1_0050_0050.dat <==
   4.2033388920642833E-004   8.0645903663432959E-003   7.7448571226665132E-003
 computational time
   9.5367040000000003     
 minimum h
  0.98733967567604397     
 Jacobi average iterations
   12.075573549257760     
 Jacobi standard deviation
   2.3254664981698170     


==> vortex_time/mPDeC/CFL02/ErrorL1_0100_0100.dat <==
   4.1792039656187834E-005   1.2594487126633615E-003   1.1940791817427344E-003
 computational time
   71.452869000000007     
 minimum h
  0.98731502212596001     
 Jacobi average iterations
   11.979209979209980     
 Jacobi standard deviation
   2.3611770230925666     


==> vortex_time/mPDeC/CFL02/ErrorL1_0200_0200.dat <==
   2.3523300839414003E-006   1.2297894839682002E-004   1.1600806027701377E-004
 computational time
   565.60469699999999     
 minimum h
  0.98730880572398727     
 Jacobi average iterations
   11.775553213909378     
 Jacobi standard deviation
   2.1421364559276830     


==> vortex_time/mPDeC/CFL02/ErrorL1_0400_0400.dat <==
   8.6849835099112725E-008   5.8258706930731191E-006   5.3509764701602812E-006
 computational time
   4641.6808529999998     
 minimum h
  0.98730724731790687     
 Jacobi average iterations
   11.438196286472149     
 Jacobi standard deviation
   1.7111005691618675     


==> vortex_time/mPDeC/CFL02/convergence.txt <==
  N     errorh     erroru   errorv   time 
  50     0.0004203338892064283     0.008064590366343296   0.007744857122666513   9.536704  
  100     4.1792039656187834e-05     0.0012594487126633615   0.0011940791817427344   71.452869  
  200     2.3523300839414003e-06     0.00012297894839682002   0.00011600806027701377   565.604697  
  400     8.684983509911273e-08     5.825870693073119e-06   5.350976470160281e-06   4641.680853  


==> vortex_time/mPDeC/CFL04/ErrorL1_0050_0050.dat <==
   4.2033770233614634E-004   8.0645329336509440E-003   7.7447817186631074E-003
 computational time
   5.6634750000000000     
 minimum h
  0.98733967044038051     
 Jacobi average iterations
   15.466666666666667     
 Jacobi standard deviation
   4.6742379516290109     


==> vortex_time/mPDeC/CFL04/ErrorL1_0100_0100.dat <==
   4.1792662718811736E-005   1.2594478749277617E-003   1.1940849119427095E-003
 computational time
   39.614387999999998     
 minimum h
  0.98731511185307963     
 Jacobi average iterations
   15.676113360323887     
 Jacobi standard deviation
   3.7083301418814103     


==> vortex_time/mPDeC/CFL04/ErrorL1_0200_0200.dat <==
   2.3523157415888452E-006   1.2297891395393997E-004   1.1600795357941772E-004
 computational time
   293.31257099999999     
 minimum h
  0.98730880803324261     
 Jacobi average iterations
   15.673596673596673     
 Jacobi standard deviation
   3.2258130213309317     


==> vortex_time/mPDeC/CFL04/ErrorL1_0400_0400.dat <==
   8.6852495630395508E-008   5.8258262151255067E-006   5.3509163466738178E-006
 computational time
   2333.9044859999999     
 minimum h
  0.98730724807265935     
 Jacobi average iterations
   15.132771338250791     
 Jacobi standard deviation
   3.0372374150367145     


==> vortex_time/mPDeC/CFL04/convergence.txt <==
  N     errorh     erroru   errorv   time 
  50     0.00042033770233614634     0.008064532933650944   0.007744781718663107   5.663475  
  100     4.1792662718811736e-05     0.0012594478749277617   0.0011940849119427095   39.614388  
  200     2.352315741588845e-06     0.00012297891395393997   0.00011600795357941772   293.312571  
  400     8.685249563039551e-08     5.825826215125507e-06   5.350916346673818e-06   2333.904486  


==> vortex_time/mPDeC/CFL07/ErrorL1_0050_0050.dat <==
   4.1709407210719686E-004   8.0829893211353827E-003   7.7754782479263007E-003
 computational time
   3.1696990000000000     
 minimum h
  0.98734136546858609     
 Jacobi average iterations
   20.025641025641026     
 Jacobi standard deviation
   6.5044871121107102     


==> vortex_time/mPDeC/CFL07/ErrorL1_0100_0100.dat <==
   4.1851463859761992E-005   1.2652851957858540E-003   1.2008297983501935E-003
 computational time
   22.479263999999997     
 minimum h
  0.98731503180547009     
 Jacobi average iterations
   20.853146853146853     
 Jacobi standard deviation
   5.1825886280180828     


==> vortex_time/mPDeC/CFL07/ErrorL1_0200_0200.dat <==
   2.4099454639832234E-006   1.2339479761945484E-004   1.1662225584111641E-004
 computational time
   171.52464800000001     
 minimum h
  0.98730880910343710     
 Jacobi average iterations
   21.139194139194139     
 Jacobi standard deviation
   4.6369584537574466     


==> vortex_time/mPDeC/CFL07/ErrorL1_0400_0400.dat <==
   8.6834165507344848E-008   5.8259994480029370E-006   5.3511966853349772E-006
 computational time
   1373.8449330000001     
 minimum h
  0.98730724805602510     
 Jacobi average iterations
   20.148351648351650     
 Jacobi standard deviation
   4.7672107612247361     


==> vortex_time/mPDeC/CFL07/convergence.txt <==
  N     errorh     erroru   errorv   time 
  50     0.00041709407210719686     0.008082989321135383   0.007775478247926301   3.169699  
  100     4.185146385976199e-05     0.001265285195785854   0.0012008297983501935   22.479263999999997  
  200     2.4099454639832234e-06     0.00012339479761945484   0.00011662225584111641   171.524648  
  400     8.683416550734485e-08     5.825999448002937e-06   5.351196685334977e-06   1373.844933  


==> vortex_time/mPDeC/CFL08/ErrorL1_0050_0050.dat <==
   4.3321685844974005E-004   8.4015395446553065E-003   8.2656952146768266E-003
 computational time
   2.8306000000000000     
 minimum h
  0.98733967627021901     
 Jacobi average iterations
   22.338461538461537     
 Jacobi standard deviation
   5.8493375862789252     


==> vortex_time/mPDeC/CFL08/ErrorL1_0100_0100.dat <==
   1.5238528720298438E-004   1.9688198713776876E-003   1.9899412756588944E-003
 computational time
   21.831194000000000     
 minimum h
  0.98731517118853562     
 Jacobi average iterations
   21.738461538461539     
 Jacobi standard deviation
   7.4159078435321000     


==> vortex_time/mPDeC/CFL08/ErrorL1_0200_0200.dat <==
   2.3618545326638694E-005   2.9837804997596908E-004   3.1721572964803305E-004
 computational time
   165.18322999999998     
 minimum h
  0.98730880784034991     
 Jacobi average iterations
   21.955465587044536     
 Jacobi standard deviation
   6.3673077984736466     


==> vortex_time/mPDeC/CFL08/ErrorL1_0400_0400.dat <==
   9.8264831812940741E-008   5.8790339366398430E-006   5.4178881237235047E-006
 computational time
   1311.7223950000000     
 minimum h
  0.98730724806843406     
 Jacobi average iterations
   21.698544698544698     
 Jacobi standard deviation
   5.4324669267060193     


==> vortex_time/mPDeC/CFL08/convergence.txt <==
  N     errorh     erroru   errorv   time 
  50     0.00043321685844974005     0.008401539544655307   0.008265695214676827   2.8306  
  100     0.00015238528720298438     0.0019688198713776876   0.0019899412756588944   21.831194  
  200     2.3618545326638694e-05     0.0002983780499759691   0.00031721572964803305   165.18322999999998  
  400     9.826483181294074e-08     5.879033936639843e-06   5.417888123723505e-06   1311.722395  

